Confirmation of the hot super-Neptune TOI-672 b with NIRPS and HARPS and Insights into the Neptunian desert around M dwarfs

The Neptunian desert is a distinct lack of Neptune-sized planets at short orbital periods, purportedly carved by photoevaporation and tidal circularization following high-eccentricity migration. Constraining these processes and how they vary across different host-star spectral types requires the detailed characterization of planets in the desert and around its boundaries. In this study, we confirm the planetary nature of a massive super-Neptune identified by TESS around the M0 dwarf TOI-672. We analyse photometry from TESS and ExTrA and precise radial velocity measurements taken with the recently commissioned Near-InfraRed Planet Searcher (NIRPS) and HARPS spectrographs. We measure the planetary orbital period, radius, and mass of 3.634 days, 5.31 +0.24 -0.26 Rearth, and 50.9 +4.5 -4.4 Mearth, respectively. Our findings place TOI-672 b within the Neptunian ridge, a pile-up of planets from 3--5 days at the Neptunian desert boundary. We then use a novel approach to determine the desert boundaries in period-radius space and instellation-radius space, and, for the first time, compare the Neptunian desert boundaries for planets orbiting FGK versus M dwarf stars. We determine that the boundary ridge shifts slightly inward from 3.3 +- 1.4 days for FGK host stars to 2.2 +- 1.0 days for M dwarf host stars; these values do not statistically significantly differ from each other, and the shift to shorter periods for M dwarf planets is smaller than theoretical photoevaporation models predict. We also find that TOI-672 b is a single-planet system within the sensitivity limits of our RV and TTV datasets.

==> data_tables/TOI-672_line_list.csv <==
Element,lamba_cen [nm],[X/H]
OH,1514.58,-0.302
OH,1514.79,-0.287
OH,1527.85,-0.282
OH,1528.1,-0.281
OH,1540.92,-0.28
OH,1556.02,-0.28
OH,1556.88,-0.281
OH,1557.21,-0.273
OH,1571.71,-0.296
OH,1571.97,-0.303
OH,1573.04,-0.295
OH,1577.88,-0.291
OH,1588.49,-0.294
OH,1589.21,-0.292
OH,1589.77,-0.285
OH,1603.69,-0.272
OH,1605.28,-0.288
OH,1605.55,-0.288
OH,1606.17,-0.291
OH,1606.5,-0.278
OH,1619.21,-0.305
OH,1626.01,-0.277
OH,1636.81,-0.284
OH,1652.35,-0.264
OH,1652.62,-0.265
OH,1653.46,-0.267
OH,1690.43,-0.267
OH,1709.64,-0.285
OH,1710.04,-0.276
OH,1710.47,-0.264
OH,1730.84,-0.28
OH,1731.3,-0.257
OH,1732.22,-0.259
⟨[O/H]⟩ ± σrand ,(Nlines = 33),-0.282 ± 0.002
Na 1,1074.64,0.172
Na 1,1083.49,0.14
Na 1,1232,0.258
Na 1,1267.91,0.092
Na 1,1476.75,0.174
⟨[Na/H]⟩ ± σrand ,(Nlines = 5),0.166 ± 0.024
Mg 1,1081.11,-0.177
Mg 1,1096.54,-0.006
Mg 1,1182.82,0.051
Mg 1,1574.07,-0.273
Mg 1,1574.9,-0.473
Mg 1,1576.58,-0.463
Mg 1,1710.86,-0.196
⟨[Mg/H]⟩ ± σrand ,(Nlines = 7),-0.204 ± 0.072
Al 1,1087.29,0.266
Al 1,1089.17,0.141
Al 1,1125.49,-0.241
Al 1,1312.34,-0.248
Al 1,1315.08,-0.293
Al 1,1671.89,-0.152
Al 1,1675.05,-0.16
Al 1,1676.33,-0.055
⟨[Al/H]⟩ ± σrand ,(Nlines = 8),-0.151 ± 0.043
Si 1,1037.12,-0.025
Si 1,1058.51,-0.219
Si 1,1060.34,-0.241
Si 1,1066.1,-0.059
Si 1,1074.94,-0.023
Si 1,1078.69,0.011
Si 1,1082.71,-0.082
Si 1,1086.95,-0.226
Si 1,1198.42,-0.364
Si 1,1199.15,-0.284
Si 1,1203.15,-0.29
Si 1,1210.36,-0.139
Si 1,1227.07,-0.217
Si 1,1605.99,0.009
Si 1,1668.07,0.083
⟨[Si/H]⟩ ± σrand ,(Nlines = 15),-0.152 ± 0.034
K 1,1102.27,0.285
K 1,1176.96,0.445
K 1,1177.28,0.229
K 1,1243.23,0.141
K 1,1516.31,-0.25
K 1,1516.84,0.07
⟨[K/H]⟩ ± σrand ,(Nlines = 6),0.156 ± 0.061
Ca 1,1034.38,0.085
Ca 1,1083.34,0.048
Ca 1,1083.9,0.11
Ca 1,1179.32,0.079
Ca 1,1195.59,0.155
Ca 1,1281.6,0.206
Ca 1,1282.38,0.147
Ca 1,1282.7,0.016
Ca 1,1290.91,-0.013
Ca 1,1300.14,0.08
Ca 1,1303.36,0.052
Ca 1,1305.79,0.103
Ca 1,1313.49,-0.036
Ca 1,1316.78,-0.005
Ca 1,1506.69,0.105
Ca 1,1615.07,0.16
Ca 1,1615.73,-0.155
Ca 1,1619.7,0.085
Ca 1,1620.41,0.136
⟨[Ca/H]⟩ ± σrand ,(Nlines =19),0.074 ± 0.019
Ti 1,971.9,-0.339
Ti 1,974.36,-0.276
Ti 1,977.03,-0.101
Ti 1,983.21,-0.07
Ti 1,992.74,0.191
Ti 1,1000.31,0.089
Ti 1,1001.18,0.017
Ti 1,1004.88,-0.27
Ti 1,1005.99,-0.206
Ti 1,1006.65,0.049
Ti 1,1012.09,0.116
Ti 1,1039.68,-0.056
Ti 1,1049.61,-0.223
Ti 1,1058.46,-0.043
Ti 1,1060.77,-0.32
Ti 1,1066.16,0.016
Ti 1,1072.64,0.016
Ti 1,1073.29,-0.166
Ti 1,1077.49,0.082
Ti 1,1178.05,-0.184
Ti 1,1179.72,-0.138
Ti 1,1194.95,-0.073
Ti 1,1197.38,0.029
Ti 1,1260.03,-0.168
Ti 1,1267.11,-0.066
Ti 1,1273.84,-0.102
Ti 1,1274.49,-0.016
Ti 1,1281.15,-0.093
Ti 1,1282.17,-0.087
Ti 1,1283.14,-0.064
Ti 1,1284.7,-0.162
Ti 1,1291.99,-0.055
Ti 1,1298.76,-0.022
Ti 1,1300.54,-0.036
Ti 1,1301.19,-0.159
Ti 1,1325.58,0.06
Ti 1,1330.57,-0.021
Ti 1,1484.97,-0.101
Ti 1,1511.73,-0.05
Ti 1,1518.67,-0.183
Ti 1,1518.8,-0.124
Ti 1,1531.56,-0.064
Ti 1,1533.49,-0.064
Ti 1,1538.11,0.053
Ti 1,1539.93,0.016
Ti 1,1542.7,-0.172
Ti 1,1554.38,-0.171
Ti 1,1560.28,-0.162
Ti 1,1569.9,-0.144
Ti 1,1571.56,-0.206
Ti 1,1583.68,-0.39
Ti 1,1633.06,0.191
Ti 1,1640.16,-0.042
Ti 1,1663.52,-0.13
⟨[Ti/H]⟩ ± σrand ,(Nlines = 54),-0.096 ± 0.015
Cr 1,973.03,-0.12
Cr 1,1048.63,-0.163
Cr 1,1064.77,-0.072
Cr 1,1067.21,-0.029
Cr 1,1080.14,-0.156
Cr 1,1081.69,-0.054
Cr 1,1082.17,-0.248
Cr 1,1090.57,0.004
Cr 1,1092.99,0.042
Cr 1,1101.55,-0.087
Cr 1,1104.46,-0.097
Cr 1,1115.7,-0.013
Cr 1,1131.07,-0.233
Cr 1,1139.08,-0.185
Cr 1,1139.8,0.203
Cr 1,1148.46,-0.336
Cr 1,1161.06,-0.04
Cr 1,1253.28,-0.23
Cr 1,1291.01,-0.055
Cr 1,1293.7,-0.107
Cr 1,1320.11,0.026
Cr 1,1321.7,0.015
Cr 1,1497.87,0.128
Cr 1,1568,-0.122
⟨[Cr/H]⟩ ± σrand ,(Nlines = 24),-0.072 ± 0.021
Mn 1,1289.98,0.184
Mn 1,1297.59,0.374
Mn 1,1328.15,0.331
Mn 1,1329.38,0.021
Mn 1,1331.9,0.142
Mn 1,1515.91,0.2
Mn 1,1521.77,0.069
Mn 1,1526.24,0.044
⟨[Mn/H]⟩ ± σrand ,(Nlines = 8),0.151 ± 0.040
Fe 1,973.86,-0.204
Fe 1,986.17,-0.372
Fe 1,1006.5,-0.141
Fe 1,1014.56,-0.183
Fe 1,1016.75,-0.181
Fe 1,1019.51,0.127
Fe 1,1021.63,-0.204
Fe 1,1039.58,-0.24
Fe 1,1057.72,-0.078
Fe 1,1078.31,-0.212
Fe 1,1081.83,-0.203
Fe 1,1088.18,0.085
Fe 1,1089.63,-0.344
Fe 1,1111.98,-0.3
Fe 1,1114.93,-0.024
Fe 1,1129.89,-0.422
Fe 1,1137.41,-0.286
Fe 1,1142.23,-0.265
Fe 1,1159.36,-0.162
Fe 1,1160.76,-0.228
Fe 1,1163.83,-0.188
Fe 1,1178.33,-0.291
Fe 1,1188.28,-0.4
Fe 1,1188.41,-0.314
Fe 1,1197.3,-0.254
Fe 1,1219.01,-0.198
Fe 1,1222.71,0.254
Fe 1,1255.7,-0.353
Fe 1,1264.87,-0.052
Fe 1,1280.72,-0.092
Fe 1,1282.49,0.369
Fe 1,1287.98,-0.288
Fe 1,1300.67,0.347
Fe 1,1328.78,-0.126
Fe 1,1444.22,-0.04
Fe 1,1451.22,-0.013
Fe 1,1455.5,0.091
Fe 1,1482.64,-0.359
Fe 1,1507.73,-0.317
Fe 1,1520.75,-0.121
Fe 1,1524.49,0.147
Fe 1,1529.45,-0.156
Fe 1,1549.03,-0.175
Fe 1,1554.21,-0.06
Fe 1,1559.15,0.018
Fe 1,1562.16,-0.172
Fe 1,1563.19,-0.118
Fe 1,1566.19,-0.091
Fe 1,1576.94,-0.343
Fe 1,1581.81,-0.225
Fe 1,1582.28,-0.146
Fe 1,1586.85,0.024
Fe 1,1604.27,0.074
Fe 1,1616.5,0.117
Fe 1,1623.59,-0.139
Fe 1,1631.63,-0.043
Fe 1,1632.44,0.174
Fe 1,1643.66,-0.329
Fe 1,1648.67,0.125
Fe 1,1651.73,0.019
Fe 1,1666.55,0.114
Fe 1,1730.22,-0.032
Fe 1,1784.6,0.012
⟨[Fe/H]⟩ ± σrand ,(Nlines = 63),-0.138 ± 0.022
Ni 1,1119.68,0.062
Ni 1,1636.31,0.027
Ni 1,1700.1,-0.083
⟨[Ni/H]⟩ ± σrand ,(Nlines = 3),-0.006 ± 0.032
